A Nitsche-type Method for Helmholtz Equation with an Embedded Acoustically Permeable Interface

We propose a new finite element method for Helmholtz equation in the situation where an acoustically permeable interface is embedded in the computational domain. A variant of Nitsche's method, different from the standard one, weakly enforces the impedance conditions for transmission through the interface. As opposed to a standard finite-element discretization of the problem, our method seamlessly handles a complex-valued impedance function $Z$ that is allowed to vanish. In the case of a vanishing impedance, the proposed method reduces to the classic Nitsche method to weakly enforce continuity over the interface. We show stability of the method, in terms of a discrete G{\aa}rding inequality, for a quite general class of surface impedance functions, provided that possible surface waves are sufficiently resolved by the mesh. Moreover, we prove an a priori error estimate under the assumption that the absolute value of the impedance is bounded away from zero almost everywhere. Numerical experiments illustrate the performance of the method for a number of test cases in 2D and 3D with different interface conditions.

==> Figures/Source/z021pi01k005Nit.dat <==
   -0.6931,    0.0989,   -1.4730,   -3.7036
   -1.3863,   -0.8274,   -3.7663,   -6.5643
   -2.0794,   -2.0634,   -5.9645,   -9.3411
   -2.7726,   -3.4097,   -8.0848,  -12.1137
   -3.4657,   -4.7859,  -10.1750,  -14.8863
   -4.1589,   -6.1697,  -12.2570,  -17.6588
   -4.8520,   -7.5553,  -14.3369,  -20.4314
   -5.5452,   -8.9415,  -16.4164,  -23.2039
   -6.2383,  -10.3277,  -18.4958,  -25.2116
   -6.9315,  -11.7140,  -20.5693,  -22.0448


==> Figures/Source/z021pi01k005Stand.dat <==
   -0.6931,    0.0989,   -1.4730,   -3.7036
   -1.3863,   -0.8274,   -3.7663,   -6.5643
   -2.0794,   -2.0634,   -5.9645,   -9.3411
   -2.7726,   -3.4097,   -8.0848,  -12.1137
   -3.4657,   -4.7859,  -10.1750,  -14.8863
   -4.1589,   -6.1697,  -12.2570,  -17.6588
   -4.8520,   -7.5553,  -14.3369,  -20.4314
   -5.5452,   -8.9415,  -16.4164,  -23.2039
   -6.2383,  -10.3277,  -18.4958,  -25.2116
   -6.9315,  -11.7140,  -20.5693,  -22.0448


==> Figures/Source/z021pi01k010Nit.dat <==
   -0.6931,    0.5655,    0.5268,   -0.6671
   -1.3863,    0.6145,   -1.1254,   -3.5962
   -2.0794,   -0.2182,   -3.4842,   -6.5502
   -2.7726,   -1.4408,   -5.8422,   -9.3401
   -3.4657,   -2.7856,   -8.0469,  -12.1137
   -4.1589,   -4.1616,  -10.1647,  -14.8863
   -4.8520,   -5.5453,  -12.2542,  -17.6588
   -5.5452,   -6.9309,  -14.3362,  -20.4313
   -6.2383,   -8.3170,  -16.4162,  -23.2035
   -6.9315,   -9.7033,  -18.4956,  -24.6109

==> Figures/Source/z021pi01k010Stand.dat <==
   -0.6931,    0.5655,    0.5268,   -0.6671
   -1.3863,    0.6145,   -1.1254,   -3.5962
   -2.0794,   -0.2182,   -3.4842,   -6.5502
   -2.7726,   -1.4408,   -5.8422,   -9.3401
   -3.4657,   -2.7856,   -8.0469,  -12.1137
   -4.1589,   -4.1616,  -10.1647,  -14.8863
   -4.8520,   -5.5453,  -12.2542,  -17.6588
   -5.5452,   -6.9309,  -14.3362,  -20.4313
   -6.2383,   -8.3170,  -16.4162,  -23.2035
   -6.9315,   -9.7033,  -18.4956,  -24.6109

==> Figures/Source/z021pi01k050Nit.dat <==
   -0.6931,   0.5475,   0.5469,   0.5337
   -1.3863,   0.5483,   0.5480,   0.7620
   -2.0794,   0.5520,   0.7384,   0.9371
   -2.7726,   0.9180,   0.4912,  -1.1575
   -3.4657,   0.8685,  -1.3010,  -5.1097
   -4.1589,   0.4825,  -3.9437,  -8.3790
   -4.8520,  -0.7667,  -6.6134, -11.2164
   -5.5452,  -2.1317,  -9.1520, -13.9934
   -6.2383,  -3.5135, -11.4722, -16.7662
   -6.9315,  -4.8988, -13.6359, -19.5388

==> Figures/Source/z021pi01k050Stand.dat <==
   -0.6931,   0.5475,   0.5469,   0.5337
   -1.3863,   0.5483,   0.5480,   0.7620
   -2.0794,   0.5520,   0.7384,   0.9371
   -2.7726,   0.9180,   0.4912,  -1.1575
   -3.4657,   0.8685,  -1.3010,  -5.1097
   -4.1589,   0.4825,  -3.9437,  -8.3790
   -4.8520,  -0.7667,  -6.6134, -11.2164
   -5.5452,  -2.1317,  -9.1520, -13.9934
   -6.2383,  -3.5135, -11.4722, -16.7662
   -6.9315,  -4.8988, -13.6359, -19.5388

==> Figures/Source/z021pi01k100Nit.dat <==
   -0.6931,   0.5516,   0.5550,   0.5408
   -1.3863,   0.5480,   0.5483,   0.5418
   -2.0794,   0.5489,   0.5486,   0.6726
   -2.7726,   0.5506,   0.7485,   0.8558
   -3.4657,   0.8642,   0.9643,  -0.6099
   -4.1589,   0.8670,  -0.6210,  -4.5558
   -4.8520,   0.9334,  -3.2741,  -8.2143
   -5.5452,  -0.0909,  -6.0002, -11.2023
   -6.2383,  -1.4403,  -8.6884, -13.9925
   -6.9315,  -2.8212, -11.2310, -16.7662

==> Figures/Source/z021pi01k100Stand.dat <==
   -0.6931,   0.5516,   0.5550,   0.5408
   -1.3863,   0.5480,   0.5483,   0.5418
   -2.0794,   0.5489,   0.5486,   0.6726
   -2.7726,   0.5506,   0.7485,   0.8558
   -3.4657,   0.8642,   0.9643,  -0.6099
   -4.1589,   0.8670,  -0.6210,  -4.5558
   -4.8520,   0.9334,  -3.2741,  -8.2143
   -5.5452,  -0.0909,  -6.0002, -11.2023
   -6.2383,  -1.4403,  -8.6884, -13.9925
   -6.9315,  -2.8212, -11.2310, -16.7662

==> Figures/Source/z0k005.dat <==
   -0.6931,    0.0989,   -1.4730,   -3.7036
   -1.3863,   -0.8274,   -3.7663,   -6.5643
   -2.0794,   -2.0634,   -5.9645,   -9.3411
   -2.7726,   -3.4097,   -8.0848,  -12.1137
   -3.4657,   -4.7859,  -10.1750,  -14.8863
   -4.1589,   -6.1697,  -12.2570,  -17.6588
   -4.8520,   -7.5553,  -14.3369,  -20.4314
   -5.5452,   -8.9415,  -16.4164,  -23.2039
   -6.2383,  -10.3277,  -18.4958,  -25.2116
   -6.9315,  -11.7140,  -20.5693,  -22.0448


==> Figures/Source/z0k010.dat <==
   -0.6931,    0.5655,    0.5268,   -0.6671
   -1.3863,    0.6145,   -1.1254,   -3.5962
   -2.0794,   -0.2182,   -3.4842,   -6.5502
   -2.7726,   -1.4408,   -5.8422,   -9.3401
   -3.4657,   -2.7856,   -8.0469,  -12.1137
   -4.1589,   -4.1616,  -10.1647,  -14.8863
   -4.8520,   -5.5453,  -12.2542,  -17.6588
   -5.5452,   -6.9309,  -14.3362,  -20.4313
   -6.2383,   -8.3170,  -16.4162,  -23.2035
   -6.9315,   -9.7033,  -18.4956,  -24.6109

==> Figures/Source/z0k050.dat <==
   -0.6931,   0.5475,   0.5469,   0.5337
   -1.3863,   0.5483,   0.5480,   0.7620
   -2.0794,   0.5520,   0.7384,   0.9371
   -2.7726,   0.9180,   0.4912,  -1.1575
   -3.4657,   0.8685,  -1.3010,  -5.1097
   -4.1589,   0.4825,  -3.9437,  -8.3790
   -4.8520,  -0.7667,  -6.6134, -11.2164
   -5.5452,  -2.1317,  -9.1520, -13.9934
   -6.2383,  -3.5135, -11.4722, -16.7662
   -6.9315,  -4.8988, -13.6359, -19.5388

==> Figures/Source/z0k100.dat <==
   -0.6931,   0.5516,   0.5550,   0.5408
   -1.3863,   0.5480,   0.5483,   0.5418
   -2.0794,   0.5489,   0.5486,   0.6726
   -2.7726,   0.5506,   0.7485,   0.8558
   -3.4657,   0.8642,   0.9643,  -0.6099
   -4.1589,   0.8670,  -0.6210,  -4.5558
   -4.8520,   0.9334,  -3.2741,  -8.2143
   -5.5452,  -0.0909,  -6.0002, -11.2023
   -6.2383,  -1.4403,  -8.6884, -13.9925
   -6.9315,  -2.8212, -11.2310, -16.7662
